Robust finite element discretizations for a simplified Galbrun's equation

Driven by the challenging task of finding robust discretization methods for Galbrun's equation, we investigate conditions for stability and different aspects of robustness for different finite element schemes on a simplified version of the equations. The considered PDE is a second order indefinite vector-PDE which remains if only the highest order terms of Galbrun's equation are taken into account. A key property for stability is a Helmholtz-type decomposition which results in a strong connection between stable discretizations for Galbrun's equation and Stokes and nearly incompressible linear elasticity problems.

==> results/hconv.csv <==
h,p,errorHdiv,eocHdiv,errorDG,eocDG,errorH1pp,eocH1pp,errorH1,eocH1
0.25,1,0.14716465586125166,0.0,0.14610491724546731,0.0,1.879292670291593,0.0,0.5810241807987732,0.0
0.125,1,0.0720750205583754,1.0298599764751895,0.07166520077034032,1.0276600843168167,3.6856508170874736,-0.9717296334817067,6.782490144291259,-3.545144934698492
0.0625,1,0.02362791320791443,1.6090071255771716,0.02346162675505956,1.6109696955151132,0.30177444362654476,3.6103768561804737,0.18986129350775635,5.158797323749857
0.03125,1,0.008030511998322868,1.5569283405004977,0.007960453012774779,1.5593806097667589,0.30076664004828996,0.004826076162344534,0.038392569922329964,2.306046777581987
0.015625,1,0.0027755057957457837,1.5327412663337723,0.002747464893821264,1.5347494868481273,0.007272346260733324,5.370079854425225,0.0314666301591703,0.2870044494998234
0.25,2,0.015626885645088087,0.0,0.013408060280556753,0.0,18.945610142132093,0.0,0.3225852992329519,0.0
0.125,2,0.005065721546946741,1.625190603414907,0.004098555617694836,1.7099130596795498,3.6521604842480584,2.375041535361006,1.542972522513894,-2.2579597713984687
0.0625,2,0.0008314018813039276,2.607149859412253,0.0006742808389414814,2.6036940692516173,0.6066350941747183,2.5898492958277113,0.025296636874228753,5.930622965278137
0.03125,2,0.0001405289256942135,2.5646788951563253,0.00010748400398297805,2.649227630549976,0.08499741827695044,2.8353380346653028,0.0007260232289748347,5.1227860769667215
0.015625,2,2.446203229068955e-05,2.522250945174249,1.696786288466302e-05,2.6632451977017926,0.0105020017333241,3.016754682410702,0.000435384443126844,0.7377258487041729
0.25,3,0.0035688401792222826,0.0,0.001946291335840891,0.0,2.4658683093507667,0.0,0.028343361895940947,0.0
0.125,3,0.000601591888821842,2.568598275062733,0.00045713220867191673,2.0900443027585194,0.33799224781667536,2.867033691736883,0.008595922131389573,1.7212865721610815
0.0625,3,5.304042313494177e-05,3.5036209256501394,3.754609927027852e-05,3.6058765355564035,0.045019626580333635,2.9083641618826377,0.0007352582115612189,3.547329517039983
0.03125,3,4.708442951052122e-06,3.4937703300098084,3.1781264501398033e-06,3.562414599054641,0.005424654196629109,3.0529510115994642,0.0002246509077165257,1.7105661004323098
0.015625,3,4.0269618124480797e-07,3.5474863531791527,2.5747691162930463e-07,3.62566155284111,0.0008466549756179859,2.6796850986189837,1.541969225893771e-05,3.86483901334811
0.25,4,0.0002652481177824492,0.0,0.0021608565970572388,0.0,0.14224892644641543,0.0,0.001653354708656989,0.0
0.125,4,3.76152617845016e-05,2.817952477729656,0.00028351018571318257,2.9301308593234863,0.009553604833536173,3.896228750577149,0.0007837607186197119,1.0769110985404793
0.0625,4,1.555249518427886e-06,4.5961001662326515,1.2392285607988261e-05,4.515886363145164,0.0004527016649132822,4.399412686194428,3.799716771116621e-05,4.366449478228465
0.03125,4,6.776996995622882e-08,4.520356117430555,4.3607006891233955e-07,4.828738519787016,1.6433824284760416e-05,4.783820461078202,9.66377715861593e-07,5.297160887318762
0.015625,4,2.943094928652089e-09,4.525240150035853,4.971803113811842e-08,3.1327188986482364,5.135760342067861e-07,4.999946554698588,6.176164830291942e-08,3.967804026227007


==> results/locking.csv <==
h,p,cs,maxu,errorH1pp,eocH1pp,errorDG,eocDG,errorH1,eocH1,errorHdiv,eocHdiv
0.25,2,1,0.1,0.014737545262942277,0.0,0.012884155029170513,0.0,0.04205666944953723,0.0,0.018475633246309627,0.0
0.125,2,1,0.1,0.0041580473261651095,1.8255181602098913,0.004092252153005605,1.6546309775067995,0.03225254608517994,0.3829215502593181,0.006317924123950056,1.548101297080625
0.0625,2,1,0.1,0.0008788644106392732,2.242193667112297,0.0008333595053185244,2.2958841393242393,0.017578026028893856,0.8756399861659205,0.0014056684275455286,2.168194282768973
0.03125,2,1,0.1,0.00016411333937450137,2.4209480985662832,0.00015721454648712804,2.406204287104635,0.0015698003668130449,3.4851200614796745,0.0002823319003160306,2.315792276803514
0.25,2,10,0.1,0.014692312528375738,0.0,0.012867693935645552,0.0,0.05108165465735036,0.0,0.0184603116365187,0.0
0.125,2,10,0.1,0.004297999293379346,1.773324339190251,0.004079419932460745,1.6573175964643136,0.020212472729269123,1.337559430939626,0.006312832432149047,1.548067546130824
0.0625,2,10,0.1,0.0009282990488788603,2.2110037001607425,0.0008301611935238107,2.2969006259084104,0.004164941451732846,2.278877706913538,0.0014048395048522346,2.167882136778968
0.03125,2,10,0.1,0.00016380639705257358,2.502597941347537,0.0001565116455647911,2.407121485923341,0.0018615506484624973,1.1617913460862073,0.00028216068231192473,2.3158164452542693
0.25,2,100,0.1,0.014690772548961556,0.0,0.012866065068201205,0.0,0.400412574952854,0.0,0.01845879301496859,0.0
0.125,2,100,0.1,0.004222376643474598,1.798783084923742,0.004078165295352191,1.657578733360986,0.02210184637281764,4.179248481208081,0.006312327478979669,1.5480642626294228
0.0625,2,100,0.1,0.0008904611413775017,2.245430714991304,0.0008298493343341522,2.2969989188276014,0.04439886458887576,-1.0063558866528566,0.0014047573559633673,2.1678510983225303
0.03125,2,100,0.1,0.00016473024976972024,2.434447150692011,0.0001564432076651307,2.4072104055383425,0.0010483818817037197,5.404286551810279,0.00028214375221646105,2.3158186468955857
0.25,2,1000,0.1,0.014703271839865471,0.0,0.012865902530532342,0.0,0.711573588530899,0.0,0.018458641242990462,0.0
0.125,2,1000,0.1,0.004220856298519397,1.8005296080788673,0.004078040041063023,1.657604818343141,0.10534948016483481,2.755829767746469,0.006312276911428719,1.5480639578074051
0.0625,2,1000,0.1,0.0008878167941336178,2.2492018083854077,0.0008298195137532293,2.297006452171223,0.036991420449641176,1.509920590043803,0.0014047491558240293,2.1678479625831626
0.03125,2,1000,0.1,0.00016562346005499046,2.4223549586130932,0.000156438034741504,2.407206266145517,0.0011500087312293474,5.007473980479787,0.00028214198166291986,2.3158192787327607


==> results/rob.csv <==
h,p,cs,maxu,normHdiv,normDG,normH1,normH1pp
0.25,3,1,0.1,0.07300090170605993,0.07300285066716825,0.07316763746579427,0.21217014623553843
0.125,3,1,0.1,0.07300011284589532,0.07300039121918406,0.0730006031505691,0.0737737495291027
0.0625,3,1,0.1,0.07300008934764349,0.07300009713338393,0.07300010697939618,0.07300607163116578
0.03125,3,1,0.1,0.07300008896785252,0.07300008904049193,0.07300008983468036,0.07300014630121214
0.25,3,10,0.1,0.007288934135204575,0.007289090916451065,0.007290331670420001,0.1555926950937348
0.125,3,10,0.1,0.007288854755308543,0.007288856223313867,0.007288988048970252,0.027136026198408266
0.0625,3,10,0.1,0.007288852389326998,0.00728885639365983,0.007288879714025119,0.007332384113531659
0.03125,3,10,0.1,0.007288852351055248,0.007288852352146404,0.007288852355305489,0.007289089006918664
0.25,3,100,0.1,0.0007287821643453098,0.0007287977073554432,0.0007328407497687474,0.15930979513241794
0.125,3,100,0.1,0.0007287742214525194,0.0007287743037041677,0.0007326884301776945,0.009308534438348953
0.0625,3,100,0.1,0.0007287739846913183,0.0007287739902434983,0.000728774471052159,0.0010306816032384781
0.03125,3,100,0.1,0.0007287739808646077,0.0007287739814385192,0.0007287739822205222,0.0007323673560373023
0.25,3,1000,0.1,7.28771042526151e-05,7.287865743174276e-05,7.814270531779267e-05,0.1596269408949993
0.125,3,1000,0.1,7.287630991434718e-05,7.28763177055162e-05,7.291880316740229e-05,0.009323330091728869
0.0625,3,1000,0.1,7.287628623661931e-05,7.287628663835831e-05,7.289714905820255e-05,0.0007415880772595235
0.03125,3,1000,0.1,7.28762858506201e-05,7.287628672227484e-05,7.287630931786422e-05,8.995880534681484e-05

